Day-timescale variability in the radio light curve of the Tidal Disruption Event AT2022cmc: confirmation of a highly relativistic outflow

Tidal disruption events (TDEs) are transient, multi-wavelength events in which a star is ripped apart by a supermassive black hole. Observations show that in a small fraction of TDEs, a short-lived, synchrotron emitting jet is produced. We observed the newly discovered TDE AT2022cmc with a slew of radio facilities over the first 100 days after its discovery. The light curve from the AMI-LA radio interferometer shows day-timescale variability which we attribute to a high brightness temperature emitting region as opposed to scintillation. We measure a brightness temperature of 2x10^15 K, which is unphysical for synchrotron radiation. We suggest that the measured high brightness temperature is a result of relativistic beaming caused by a jet being launched at velocities close to the speed of light along our line of sight. We infer from day-timescale variability that the jet associated with AT2022cmc has a relativistic Doppler factor of at least 16, which corresponds to a bulk Lorentz factor of at least 8 if we are observing the jet directly on axis. Such an inference is the first conclusive evidence that the radio emission observed from some TDEs is from relativistic jets because it does not rely on an outflow model. We also compare the first 100 days of radio evolution of AT2022cmc with that of the previous bright relativistic TDE, Swift J1644, and find a remarkable similarity in their evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
